On $b$-Matching and Fully-Dynamic Maximum $k$-Edge Coloring

Given a graph $G$ that is modified by a sequence of edge insertions and deletions, we study the Maximum $k$-Edge Coloring problem Having access to $k$ colors, how can we color as many edges of $G$ as possible such that no two adjacent edges share the same color? While this problem is different from simply maintaining a $b$-matching with $b=k$, the two problems are closely related: a maximum $k$-matching always contains a $\frac{k+1}k$-approximate maximum $k$-edge coloring. However, maximum $b$-matching can be solved efficiently in the static setting, whereas the Maximum $k$-Edge Coloring problem is NP-hard and even APX-hard for $k \ge 2$. We present new results on both problems: For $b$-matching, we show a new integrality gap result and for the case where $b$ is a constant, we adapt Wajc's matching sparsification scheme~[STOC20]. Using these as basis, we give three new algorithms for the dynamic Maximum $k$-Edge Coloring problem: Our MatchO algorithm builds on the dynamic $(2+\epsilon)$-approximation algorithm of Bhattacharya, Gupta, and Mohan~[ESA17] for $b$-matching and achieves a $(2+\epsilon)\frac{k+1} k$-approximation in $O(poly(\log n, \epsilon^{-1}))$ update time against an oblivious adversary. Our MatchA algorithm builds on the dynamic $8$-approximation algorithm by Bhattacharya, Henzinger, and Italiano~[SODA15] for fractional $b$-matching and achieves a $(8+\epsilon)\frac{3k+3}{3k-1}$-approximation in $O(poly(\log n, \epsilon^{-1}))$ update time against an adaptive adversary. Moreover, our reductions use the dynamic $b$-matching algorithm as a black box, so any future improvement in the approximation ratio for dynamic $b$-matching will automatically translate into a better approximation ratio for our algorithms. Finally, we present a greedy algorithm that runs in $O(\Delta+k)$ update time, while guaranteeing a $2.16$~approximation factor.

==> abstract.txt <==
Given a graph G that is modified by a sequence of edge insertions and deletions, we study the dynamic k-Edge Coloring problem: Having access to k colors, how many edges of G can we color such that no two adjacent edges share the same color? Note that this problem is NP-hard and different from simply maintaining a k-matching.
The best known dynamic algorithm for this problem maintains a 2-approximation in O((k+log n)m) update time. We present three new algorithms for this problem. First, we give an algorithm, called MatchO, that builds on the dynamic (2+ϵ)-approximation algorithm of Bhattacharya, Gupta, and Mohan for k-matching and achieves a (2+ϵ)(k+1)/k-approximation in O(k log n poly(1/ϵ)) update time against an oblivious adversary. Next, we give an algorithm, called MatchA, that builds on the dynamic (7+ϵ)-approximation algorithm of Bhattacharya, Henzinger, and Italiano for fractional b-matching and achieves a (7+ϵ)(3k+3)/(3k−1)-approximation in O(k poly(log n, 1/ϵ)) update time against an adaptive adversary. Moreover, our reduction uses the b-matching algorithms as black box, so that any future improvement for dynamic b-matching will automatically translate into better performance for our algorithms. Finally, we present a greedy algorithm that runs in O(∆+k) update time, while guaranteeing a 3-approximation factor.
To achieve our results we prove a new integrality gap result for b-matching and also adapt Wajc’s matching sparsification scheme to k-edge coloring.

